Cosmological growth and feedback from supermassive black holes

We develop a simple evolutionary scenario for the growth of supermassive black holes (BHs), assuming growth due to accretion only, to learn about the evolution of the BH mass function from $z=3$ to 0 and from it calculate the energy budgets of different modes of feedback. We tune the parameters of the model by matching the derived X-ray luminosity function (XLF) with the observed XLF of active galactic nuclei. We then calculate the amount of comoving kinetic and bolometric feedback as a function of redshift, derive a kinetic luminosity function and estimate the amount of kinetic feedback and $PdV$ work done by classical double Fanaroff-Riley II (FR II) radio sources. We also derive the radio luminosity function for FR IIs from our synthesized population and set constraints on jet duty cycles. Around 1/6 of the jet power from FR II sources goes into $PdV$ work done in the expanding lobes during the time the jet is on. Anti hierarchical growth of BHs is seen in our model due to addition of an amount of mass being accreted on to all BHs independent of the BH mass. The contribution to the total kinetic feedback by active galaxies in a low accretion, kinetically efficient mode is found to be the most significant at $z<1.5$. FR II feedback is found to be a significant mode of feedback above redshifts $z\sim 1.5$, which has not been highlighted by previous studies.

==> readme.txt <==
% readme.txt 
% Philip Mocz, pmocz@cfa.harvard.edu, 
% (1) Harvard University, Cambridge, MA 02138, USA
% (2) Institute of Astronomy, Madingley Road, Cambridge CB3 0HA
%
% Files being submitted to MNRAS are:
%
%   README.TXT     this file
%   MS.TEX         tex file for paper
%   MS.DVI         dvi file for paper
%   MS.PS          postscript file for paper
%   MS.PDF         pdf file for paper
%   MYBIB.BIB      bibliography file
%   MS.BBL         bibliography file
%   APJ.BST        bibliography style file
%   MN2E.CLS       mnras class file
%   SCHEME.EPS     figure
%   BHMF.EPS       figure
%   XLF.EPS        figure
%   KE.EPS         figure
%   MDOT.EPS       figure
%   KLF.EPS        figure
%   KLF2.EPS        figure
%   F.EPS          figure
%   KE.EPS         figure
%   KE2.EPS         figure
